D4C: Improving Negative Example Quality to Enhance Machine Abstract Reasoning Ability

This paper is dedicated to addressing the challenge of enhancing the abstract reasoning capabilities of AI, particularly for tasks involving complex human concepts. We introduce Lico-Net, a novel reasoning engine grounded in deep learning theory, which encodes the logical structure of Raven's Progressive Matrices (RPM) problems into probabilistic representations. Lico-Net excels in solving RPM tasks. Furthermore, we propose Lico-Net-Bongard, a tailored version of Lico-Net for the Bongard-Logo problem, which also achieves high reasoning accuracy through probabilistic representations. However, we observe a mismatch between the way deep learning algorithms and humans induce reasoning concepts, primarily attributed to the inadequate quality of negative samples. Improper configuration of negative samples can convey erroneous conceptual information to deep learning algorithms, thereby distorting their learning objectives. To address this issue, we propose two novel approaches: first, treating different sample points within reasoning problems as mutual negative samples to alter the existing negative sample structure in the data; second, designing a negative sample generator based on a step-wise linear attention mechanism to produce high-quality negative samples. Experimental results demonstrate that these methods significantly improve the performance of Lico-Net (-Bongard) and other baseline models on the RPM and Bongard-Logo datasets, as well as in the domain of foundational vision model processing, particularly when addressing the NICO dataset's distribution shift problem. Our findings emphasize the importance of improving negative sample quality for enhancing the abstract reasoning capabilities of deep learning algorithms and suggest that systems represent a promising direction for future research in this field.

==> Supplementary.txt <==
\documentclass[lettersize,journal]{IEEEtran}
\usepackage{amsmath,amsfonts}
\usepackage{algorithmic}
\usepackage{algorithm}
\usepackage{array}
\usepackage[caption=false,font=normalsize,labelfont=sf,textfont=sf]{subfig}
\usepackage{textcomp}
\usepackage{stfloats}
\usepackage{url}
\usepackage{verbatim}
\usepackage{graphicx}
\usepackage{cite}
\usepackage{booktabs}
\usepackage{subcaption}
\usepackage{multirow}
\usepackage{threeparttable}
\usepackage{makecell}
\hyphenation{op-tical net-works semi-conduc-tor IEEE-Xplore}

\begin{document}

\title{Supplementary Results for D4C: Improving Negative Example Quality to Enhance Machine Abstract Reasoning Ability}



\maketitle
\subsection{Ablation Study}
The negative example generator in this paper is supported by a step-wise linear attention mechanism, and the performance improvement it brings to the generator needs to be clarified. Therefore, ablation experiments were conducted in this paper. 

We removed the linear attention mechanism from the D4C generator while retaining the process of the transformer-encoder for processing input representations, and conducted relevant experiments again. The results are recorded in the entry labeled ``D4C$^-$" in the Table \ref{ab_PGM_Results}, \ref{ab_augmented_Bongard_Results} and
 \ref{ab_D34C_nico1}.
\begin{table}[htbp]
\caption{Ablation studies on PGM.}
\label{ab_PGM_Results}
\centering
\begin{tabular}{ccc}
\toprule
Model&Test Accuracy(\%) \\
%Model&\multicolumn{1}{c}{Test Accuracy(\%) on PGM}& \\
%\cmidrule{2-3}
%Model&Neutral\\
%\midrule
%RS-TRAN\cite{RS}&{97.5}\\
%\midrule
%Triple-CFN+Re-space layer\cite{Triple-CFN}&{98.2}\\
%\midrule
%Lico-Net&{97.9}\\
%\midrule
\midrule
RS-TRAN+D4C&{98.3}\\
\midrule
Triple-CFN+Re-space layer+D4C&{98.8}\\
\midrule
Lico-Net+D4C&{99.0}\\
\midrule
\midrule
RS-TRAN+D4C$^-$&{97.9}\\
\midrule
Triple-CFN+Re-space layer+D4C$^-$&{98.5}\\
\midrule
Lico-Net+D4C$^-$&{98.7}\\
\bottomrule
\end{tabular}
\end{table}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{table}[h]
\caption{Ablation studies on augmented Bongard-logo.}
\label{ab_augmented_Bongard_Results}
\centering
\resizebox{\linewidth}{!}{
\begin{tabular}{ccccccc}
\toprule
&\multicolumn{5}{c}{ Accuracy(\%)}& \\
\cmidrule{2-6}
Model&Train& FF&BA&CM&NV \\
%\midrule
%PMoC&94.5&92.6&98.0&78.3&76.5\\
%\midrule
%Triple-CFN&94.9&93.0&{99.2}&{80.8}&{79.1}\\
%\midrule
%Lico-Net-Bongard&95.3&94.1&99.3&81.5&78.8\\
%\midrule
\midrule
PMoC+D4C&96.0&{95.2}&99.2&{84.8}&82.8\\
\midrule
Triple-CFN+D4C&{97.7}&94.8&{99.6}&{82.8}&{83.1}\\
\midrule
Lico-Net-Bongard+D4C&97.9&95.0&99.6&84.1&84.0\\
\midrule
\midrule
PMoC+D4C$^-$&95.2&93.9&98.5&82.1&80.0\\
\midrule
Triple-CFN+D4C$^-$&95.5&94.0&{99.3}&{81.0}&{80.2}\\
\midrule
Lico-Net-Bongard+D4C$^-$&96.0&94.2&99.3&83.0&80.8\\
\bottomrule
\end{tabular}
}
\end{table}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%5
\begin{table}[h]
\centering
\caption{Ablation studies on NICO 8:2}\label{ab_D34C_nico1}
\begin{threeparttable}
\resizebox{0.5\textwidth}{!}{
\begin{tabular}{ccccccc}
\hline\hline
dataset &backbone&\makecell[c]{Backbone\\+D3C(\%)}&\makecell[c]{Backbone\\+D3C+D4C(\%)}&\makecell[c]{Backbone\\+D3C+D4C$^-$(\%)}\\
\hline

\multirow{4}*{NICO-Animal}&ResNet18  	  &{36.79$\pm$0.10} &37.50$\pm$0.05   &37.10$\pm$0.04    \\

~&ResNet50	  &36.43$\pm$0.07    &37.30$\pm$0.10      &36.60$\pm$0.08   \\

~&Vgg16       	&{63.38$\pm$0.04} &\textbf{64.45$\pm$0.08}    &{64.00$\pm$0.04}    \\

~&Vgg19       	&{61.45$\pm$0.06} &62.85$\pm$0.08   &{62.10$\pm$0.05}   \\

\hline
\multirow{4}*{NICO-Vehicle}&ResNet18  	   &47.82$\pm$0.05 &51.91$\pm$0.06        &49.32$\pm$0.10\\

~&ResNet50	  &47.82$\pm$0.10 &48.90$\pm$0.10    &48.10$\pm$0.10       \\

~&Vgg16       	&{68.09$\pm$0.14} &69.75$\pm$0.15     &{68.62$\pm$0.18}  \\

~&Vgg19       	&{70.42$\pm$0.06} &\textbf{71.40$\pm$0.12}   &{70.60$\pm$0.20}   \\

\hline\hline
\end{tabular}
}

 \begin{tablenotes}
        \footnotesize
        \item 8 source domains for training and 2 target domains for testing
      \end{tablenotes}
  \end{threeparttable}
  
\end{table}
It can be observed from the experimental results recored in these three tables that the step-wise linear attention mechanism serves as a crucial external memory bank for the D4C negative example generator, providing performance improvements.

\subsection{The high-definition version of the main text image.}

Due to the page limit for the initial submission to IEEE TFS, a series of images had to be reduced in size for this paper. Therefore, the high-definition versions of these images will be provided in the supplementary material.


\begin{figure}[htp]\centering
	\includegraphics[trim=11cm 0cm 0cm 0cm, clip, width=8.5
 cm]{pic_D4C/Reasoning_case.pdf}
	\caption{RAVEN and PGM case}
\label{RAVEN}
\end{figure}

\begin{figure}[htp]\centering
	\includegraphics[trim=8cm 0cm 5cm 0cm, clip, width=7
 cm]{pic_D4C/D4C_13.pdf}
	\caption{Bongard-Logo case}
\label{Bongard}
\end{figure}

\begin{figure}[t]\centering
	\includegraphics[width=17cm]{pic_D4C/NICO/NICO.pdf}
	\caption{The figure shows the example of NICO-animal and NICO-vehicle.}
\label{vehicle}
\end{figure}

\begin{figure}[ht]\centering
	\includegraphics[trim=0cm 5cm 0cm 4cm, clip, width=17cm]{pic_D4C/Lico-Net/Lico-net-frame-work.pdf}
	\caption{The figure shows the framework of Lico-Net.}
\label{Lico-net-frame-work}
\end{figure}

\begin{figure}[htp]\centering
	\includegraphics[trim=0cm 4.5cm 0cm 3.5cm, clip, width=8.5
 cm]{pic_D4C/Lico-Net/Lico-Net_1.pdf}
	\caption{Perceptron of Lico-Net}
\label{Perceptron of Lico-Net}
\end{figure}

\clearpage

\begin{figure}[b]\centering
	\includegraphics[trim=0cm 0cm 0cm 0cm, clip, width=8.5
 cm]{pic_D4C/Lico-Net/Lico-net-Inference-module.pdf}
	\caption{
The process by which the inference module handles the third incomplete representation matrix to extract concepts.}
\label{The extraction process of unit vector}
\end{figure}



\begin{figure}[htp]\centering
	\includegraphics[trim=0cm 1cm 0cm 0.5cm, clip, width=8.5cm]{pic_D4C/Lico-Net/fuzzification_head.pdf}
	\caption{
The figure shows that the structure of fuzzification head.}
\label{fuzzification head}
\end{figure}


\begin{figure}[htp]\centering
	\includegraphics[trim=0cm 0cm 0cm 0cm, clip, width=8.5
 cm]{pic_D4C/Generalization_heatmaps.pdf}
	\caption{
The figure shows that the distances between concepts within and between these 20 problem matrices that share the same rule.}
\label{Generalization_heatmaps}
\end{figure}

\begin{figure}[htp]\centering
	\includegraphics[trim=0cm 0cm 0cm 0cm, clip, width=8.5
 cm]{pic_D4C/Lico-Net/Lico-net-Bongard-frame-work.pdf}
	\caption{
The structure of Lico-Net-Bongard}
\label{The structure of Lico-Net-Bongard}
\end{figure}

\begin{figure}[htp]\centering
	\includegraphics[trim=0cm 0cm 0cm 0cm, clip, width=8.5
 cm]{pic_D4C/D3C/cross-neg_instance.pdf}
	\caption{
The structure of Lico-Net-Bongard}
\label{cross-neg_instance}
\end{figure}


\begin{figure}[ht]\centering
	\includegraphics[width=8.5cm]{pic_D4C/NICO/compare.pdf}
	\caption{An instance of a representation set.}
\label{loss_function}
\end{figure}

\begin{figure}[ht]\centering
	\includegraphics[width=8.5cm]{pic_D4C/gan.pdf}
	\caption{The framework that integrates the generator with the inference engine}
\label{gan}
\end{figure}


\begin{figure}[ht]\centering
	\includegraphics[width=17cm]{pic_D4C/Generator.pdf}
	\caption{The figure illustrates one block of the negative example representation generator designed in this paper.}
\label{generator}
\end{figure}

\begin{figure}[ht]\centering
	\includegraphics[trim=0cm 0cm 7.2cm 0cm, clip, width=17cm]{pic_D4C/NICO/heat_map_animal_vehicle.pdf}
	\caption{The figure shows the saliency maps of NICO-Animal and NICO-Vehicle samples.}
\label{heat_map_vehicle}
\end{figure}


\end{document}
